An efficient Galerkin method for high-frequency scattering problems using Wilson bases

We propose a new Galerkin discretization scheme for wave scattering problems that is based on microlocalised basis functions. We show that the proposed method can be made uniformly accurate for large wavenumbers $k$ with a number of degrees of freedom only scaling as $k^{d-1/2}$, while leading to an essentially sparse linear system. In contrast, finite element methods are known to require a number of degrees of freedom scaling at least as $k^d$ to achieve the same property. A similar method based on a Gabor frame was previously introduced by two of the authors, but it was suffering from severe conditioning issues. In the present work, by replacing the Gabor frame by a Wilson basis, we completely alleviate this problem. We rigorously establish error estimates and condition number bounds for the proposed method, and we provide one-dimensional numerical examples illustrating our theoretical findings.

==> data/heterogeneous/res_10_0.2.txt <==
k d N err res
4 10 51 nan 0.729749
8 10 102 nan 0.628713
16 10 169 nan 0.439319
32 10 297 nan 0.175393
64 10 541 nan 0.197906
128 10 1003 nan 0.108347
256 10 1845 nan 0.0638543
512 10 3124 nan 0.0113924
1024 10 4542 nan 0.00646771
2048 10 8004 nan 0.00142932
4096 10 10631 nan 0.000933116
8192 10 16572 nan 5.94424e-05
16384 10 26830 nan 8.33455e-06
32768 10 43092 nan 2.0821e-06


==> data/heterogeneous/res_20_0.1.txt <==
k d N err res
4 20 59 nan 0.702802
8 20 114 nan 0.359486
16 20 201 nan 0.141217
32 20 357 nan 0.0967268
64 20 625 nan 0.0776527
128 20 1121 nan 0.0180192
256 20 1967 nan 0.00962628
512 20 3277 nan 0.0106416
1024 20 4542 nan 0.00646771
2048 20 6700 nan 0.00605253
4096 20 9044 nan 0.00130167
8192 20 13419 nan 0.00109359
16384 20 19947 nan 0.000367061
32768 20 30637 nan 0.000195105
65536 20 44060 nan 9.37711e-05


==> data/heterogeneous/res_40_0.0.txt <==
k d N err res
4 40 81 nan 0.458765
8 40 157 nan 0.22412
16 40 244 nan 0.0849196
32 40 428 nan 0.0488797
64 40 726 nan 0.0127561
128 40 1210 nan 0.0107462
256 40 2072 nan 0.00869884
512 40 3495 nan 0.0103841
1024 40 4542 nan 0.00646771
2048 40 6050 nan 0.00741792
4096 40 7792 nan 0.0145926
8192 40 10786 nan 0.00302288
16384 40 15152 nan 0.0070213
32768 40 20222 nan 0.00684136
65536 40 29242 nan 0.0100313
131072 40 41147 nan 0.0137112


==> data/homogeneous/res_10_0.2.txt <==
k d N err res
4 10 52 0.0590827 0.714079
8 10 102 0.0192515 0.442619
16 10 170 0.0053894 0.229931
32 10 293 0.00323546 0.180527
64 10 535 0.00217981 0.162317
128 10 996 8.51523e-05 0.0169803
256 10 1838 2.49273e-05 0.00683168
512 10 3133 4.27762e-06 0.00186381
1024 10 4637 1.83239e-07 0.000147359
2048 10 8297 6.41099e-09 8.74879e-06
4096 10 10397 6.61319e-09 4.29708e-06
8192 10 15784 3.32801e-08 3.19266e-07
16384 10 25151 2.38482e-07 5.52937e-07
32768 10 39634 3.92152e-07 1.7277e-06


==> data/homogeneous/res_20_0.1.txt <==
k d N err res
4 20 58 0.058844 0.696945
8 20 112 0.0138347 0.349888
16 20 201 0.00287409 0.135464
32 20 354 0.00144832 0.0873526
64 20 619 0.000134907 0.0186481
128 20 1113 6.70979e-05 0.0121807
256 20 1964 4.91395e-06 0.00150704
512 20 3258 4.27762e-06 0.00186326
1024 20 4637 1.83239e-07 0.000147359
2048 20 6764 1.34924e-07 0.000149581
4096 20 8716 9.34534e-09 2.01466e-05
8192 20 12577 3.33286e-08 1.54283e-05
16384 20 18248 2.38484e-07 3.57918e-06
32768 20 28187 3.92152e-07 1.73684e-06
65536 20 40906 4.67447e-07 8.21574e-06


==> data/homogeneous/res_40_0.0.txt <==
k d N err res
4 40 82 0.0228855 0.455277
8 40 157 0.00587065 0.199896
16 40 242 0.00136641 0.0715957
32 40 428 0.00015683 0.0140443
64 40 724 1.25371e-05 0.00204771
128 40 1202 4.43079e-06 0.00109459
256 40 2054 4.91386e-06 0.00149983
512 40 3486 4.17432e-07 0.000225581
1024 40 4637 1.83239e-07 0.000147359
2048 40 6044 1.34924e-07 0.000150453
4096 40 7408 4.84375e-08 0.000201303
8192 40 9907 5.2318e-08 0.000287569
16384 40 13895 2.46105e-07 0.000219751
32768 40 18706 3.94463e-07 0.000223973
65536 40 27521 4.67941e-07 5.14248e-05

